B2 0902+34: A Collapsing Protogiant Elliptical Galaxy at z=3.4

We have used the visible integral-field replicable unit spectrograph prototype (VIRUS-P), a new integral field spectrograph, to study the spatially and spectrally resolved Lyman-alpha emission line structure in the radio galaxy B2 0902+34 at z=3.4. We observe a halo of Lyman-alpha emission with a velocity dispersion of 250 km/s extending to a radius of 50 kpc. A second feature is revealed in a spatially resolved region where the line profile shows blueshifted structure. This may be viewed as either HI absorption at -450 km/s or secondary emission at -900 km/s from the primary peak. Our new data, in combination with the 21 cm absorption, suggest two important and unexplained discrepancies. First, nowhere in the line profiles of the Lyman-alpha halo is the 21 cm absorber population evident. Second, the 21 cm absorption redshift is higher than the Lyman-alpha emission redshift. In an effort to explain these two traits, we have undertaken the first three dimensional Monte Carlo simulations of resonant scattering in radio galaxies. Though simple, the model produces the features in the Lyman-alpha data and predicts the 21 cm properties. To reach agreement between this model and the data, global infall of the HI is strictly necessary. The amount of gas necessary to match the model and data is surprisingly high, >= 10E12 solar masses, an order of magnitude larger than the stellar mass. The collapsing structure and large gas mass lead us to interpret B2 0902+34 as a protogiant elliptical galaxy.

==> readme.txt <==
All figures are intended to appear without color in the hardcopy 
journal. There are eight total figures in eighteen ps and eps files, 
with some of the separate ps files bundled together as figure arrays 
inside the latex code.

